Not Just Duolingo: Supporting Immigrant Language Preservation Through Family-Based Play

For immigrants, language preservation is crucial to maintain their identity, but the process of immigration can put a strain on a community's ability to do so. We interviewed eight Nepali immigrants to understand barriers to language preservation across sociopolitical contexts in Nepal and immigrant life in the United States. Participants described strong motivation but limited institutional support, time and resource constraints, and English-dominant environments that widen parent-child language gaps. They envisioned technology that supports interactive, family centered learning. In response, we are developing an audio-first, point-and-click language learning game based on the theory of comprehensible input, designed for parent-child co-playing. An early evaluation with four design experts reveals promising gameplay, and the need to simplify symbol-heavy UI. We conclude with implications for designing language technologies that support preservation through relations while acknowledging the limits of design.

==> feedback.txt <==
++++++++ REVIEWS AND/OR COMMENTS ++++++++

----------------------------------------------------------------

1AC review (reviewer 1)
score 3/5

  Review

    BRIEF SUMMARY
    In this poster paper, the authors report on interviews with eight Nepali
                immigrants. In the interviews, the authors aimed to understand
                barriers to language preservation across sociopolitical contexts in
                Nepal and immigrant life in the US. The authors report on envisioned
                technologies to support interactive, family centred learning for
                language preservation. Based on their learnings, the authors are
                developing a language learning game based on comprehensible input, and
                designed for parent-child co-playing. The authors then performed an
                early evaluation with four design experts, and discuss implications
                for designing language preservation supporting technologies.

    Through their work, the authors contribute empirical insights towards motivations
                and challenges that Nepali immigrants face in preserving Indigenous
                languages. They also contribute an early game prototype that actively
                supports intergenerational language preservation.

    COMMENTS
    In the introduction, I am uncertain about the motivation being used. Only
                technological tools are heavily discussed as a form of supported
                language preservation. The authors do not really discuss local
                communities, or intergenerational contexts which may also play a role
                in language preservation across immigrants. I am curious if this was
                missed, or if it simply does not exist for this specific population?

    I think the related work section is well-written. It is concise, and showcases a
                breadth of literature, highlighting current and speculated approaches
                towards language preservation, as well as co-engagement and games for
                learning.

    Additional information about the participants would be helpful to have more
                insight as the reader gets into the findings. In particular, it would
                be good to have a sense of their ages, and how long they have been in
                the US/when they left their home country.

    I appreciate the step-by-step breakdown of the data analysis. I would appreciate
                some more details, however, including who performed the analysis
                (which researcher? All?) and how many codes and themes resulted from
                the inductive thematic analysis.

    The results are very insightful and serve to motivate the development of a game
                quite well. They also further highlight the gap when it comes to
                language preservation, and reasons for greater efforts to be placed
                towards the issue.

    Throughout the paper, there are some sentences that require citations. For example
                — “To reduce game complexity and support users with diverse digital
                skills, we use point-and-click mechanics” — how do the authors know
                this serves to reduce game complexity and support users with divers
                digital skills?

    4.2.2 — who were the HCI researchers and game designer that play tests were
                conducted with? Authors? Others? How were they selected? ethics?
                Methodology?

    Overall, I think the sections relating to the developed game require a lot more
                thought and detail. The main reason I feel this way, is because at the
                end of section 4.2.3, the authors note that the feedback from their
                evaluators align with the authors findings. Does this mean that the
                app design wasn’t fully informed by the findings from the interview
                study? In that case, what was the purpose of the interview study? The
                two don’t seem to align. More details are needed around how the
                interviews informed game design, what features or aspects came
                directly from existing knowledge/literature, what came from interview
                findings, what came from elsewhere (and where that may be), etc.

    I enjoyed reading the discussion. It felt like it brings the paper together
                nicely, and is high-level enough to be meaningful.

    Minor note: I would encourage the authors to apply formatting, such as italicizing
                quotes in their results for better readability.

    Minor note: I feel like Findings and Design should be two separate sections
                entirely, unless the authors had an explicit reason for combining the,
                into a single section.

    RECOMMENDATION
    Overall, I think this is a wonderful paper and has the potential to contribute a
                lot to HCI. At the same time, it feels like the authors have tried to
                pack too much content and work into a poster paper, and this has
                resulted in many things being condensed, and some details that are
                important for rigor, readability, and understanding being left out. At
                this time I am borderline about this paper for acceptance.

  Additional Comments to Authors

    (blank)

----------------------------------------------------------------

reviewer review (reviewer 2)
score 4/5

  Review

    This Poster Paper explores the challenges of Indigenous language preservation
                among Nepali immigrants in the US and proposes a game-based
                intervention to address them. Through interviews with eight
                participants, the authors identify that language preservation is
                deeply tied to intergenerational connection and identity, rather than
                just skill acquisition. They critique existing tools like Duolingo for
                being too individualistic and present an early prototype of an "audio-
                first," point-and-click game designed to foster parent-child co-play.

    Positives:
    The shift from viewing language learning as a solitary task to a relational
                practice is a significant and well-argued contribution. The critique
                of machine-centric, individual learning provides a compelling hook for
                conference discussions. The decision to make the game "audio-first" is
                directly supported by the findings regarding oral traditions in
                Indigenous communities and the desire to reduce orthographic barriers.

    Negatives:
    As the authors note, the prototype has only been evaluated by three researchers
                and one game designer. While acceptable for a poster on nascent work,
                the lack of feedback from actual immigrant parent-child dyads limits
                the immediate validity of the design claims regarding co-engagement.
                Meanwhile, the current "grocery-shopping" setting feels somewhat
                disconnected from the strong emphasis on "cultural history" and
                "stories" mentioned in the findings.

  Additional Comments to Authors

    The Authors note that testers found the action panel difficult to interpret due to
                reliance on symbols. For the poster presentation, consider showing
                "Before" and "After" mockups of how you intend to solve this UI
                challenge, as this would be a great talking point for visual feedback.

----------------------------------------------------------------

reviewer review (reviewer 3)
score 4/5

  Review

    Summary: This poster reports interviews with eight Nepali immigrants who are
                members of Nepali Indigenous communities, focusing on barriers and
                motivations around heritage language preservation across experiences
                in Nepal and in immigrant life in the United States (Methodology;
                Findings and Design). Based on the finding that language preservation
                is strongly tied to family connection yet constrained by limited
                institutional support, time, and English-dominant environments
                (Interview Findings), the paper presents an early audio-first, point-
                and-click language learning game intended for parent-child co-playing
                (Design Intervention; Figure 1). The prototype is then evaluated with
                four design experts to surface major usability issues and directions
                for iteration (Early Prototype Evaluation; Initial Feedback).

    Positive aspects: The paper is well-motivated and clearly frames language
                preservation as relational rather than purely skill acquisition, which
                leads to a coherent design direction that centers family co-presence
                (Introduction; Discussion on Designing for Relational Language
                Preservation). The qualitative findings are presented in a way that
                connects participant experiences to concrete design choices,
                particularly the emphasis on oral modalities and low-barrier
                interaction (Interview Findings; Design Intervention). The discussion
                is thoughtful about structural constraints and explicitly acknowledges
                the limits of what a design intervention can accomplish, which is an
                important and often-missed nuance for this problem space (Discussion
                on The Limits of Design).

    Negative aspects: Some key methodological details are underspecified for readers
                to assess validity and transferability. In Participants and Data
                Collection and Analysis, the paper provides community affiliations and
                language abilities, but offers limited contextual detail about
                participants that would be directly relevant to the design premise of
                parent-child play (for example, whether participants are
                parents/caregivers, family composition, and the kinds of language
                practices occurring at home). Similarly, the thematic analysis
                description is high-level; adding a bit more transparency about how
                coding was conducted and how themes were stabilized would strengthen
                confidence in the findings (Data Collection and Analysis). On the
                systems side, the prototype description sometimes blurs audio-first
                versus audio-only: the Design Intervention text describes an audio-
                only game, but Figure 1’s caption and the action panel description
                indicate reliance on symbols and some on-screen sentence construction,
                and the expert feedback highlights that symbol-heavy UI was a major
                barrier (Design Intervention; Figure 1; Initial Feedback). Finally,
                the evaluation is appropriately framed as an early usability pass, but
                it is difficult to judge how well the results support the broader
                claim of supporting family-based language preservation because it does
                not yet involve target families, and the current test languages are
                used to validate mechanics rather than the specific community context
                (Prototype Overview; Early Prototype Evaluation; Limitations and
                Future Work).

    Conclusion: As a poster submission, this work fits the track well: it combines a
                concise qualitative account with an early prototype that can benefit
                from visibility and community feedback. The strongest contribution is
                the relational framing grounded in interview findings and the
                resulting design direction toward co-present, audio-forward play. The
                main risks are overstating what has been validated so far and leaving
                key methodological and design details too implicit. With minor
                revisions to clarify scope, strengthen method reporting, and tighten
                the system description, I recommend acceptance.

  Additional Comments to Authors

    (blank)

==> misc/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

